Free energy of singular sticky-sphere clusters

Networks of particles connected by springs model many condensed-matter systems, from colloids interacting with a short-range potential, to complex fluids near jamming, to self-assembled lattices, to origami-inspired materials. Under small thermal fluctuations the vibrational entropy of a ground state is given by the harmonic approximation if it has no zero-frequency vibrational modes, yet such singular modes are at the epicenter of many interesting behaviors in the systems above. We consider a system of $N$ spherical particles, and directly account for the singularities that arise in the sticky limit where the pairwise interaction is strong and short ranged. Although the contribution to the partition function from singular clusters diverges in the limit, its asymptotic value can be calculated and depends on only two parameters, characterizing the depth and range of the potential. The result holds for systems that are second-order rigid, a geometric characterization that describes all known ground-state (rigid) sticky clusters. To illustrate our theory we address the question of emergence: how does crystalline order arise in large systems when it is strongly disfavored in small ones? We calculate the partition functions of all known rigid clusters up to $N\leq 19$, and show the cluster landscape is dominated by hyperstatic clusters (those with more than $3N-6$ contacts) -- singular and isostatic clusters are far less frequent, despite their extra vibrational and configurational entropies. Since the most hyperstatic clusters are close to fragments of a close-packed lattice, this underlies the emergence of order in sticky-sphere systems, even those as small as $N=10$.

==> n9-k200-i11.dat <==
11.218603379227657	0.0237905938474711	0.0017661803212124464	0.028246705168073413	0.0012281922994807947	0.0021276595744680786	0.00020302892572451577
13.055964384958322	0.032684612890902645	0.0023098357115552406	0.042413341432856216	0.0021556749564598855	0.010754274055774744	0.0007924503462180272
14.688583665687927	0.0338737402676194	0.0027728274782168284	0.041544945124289225	0.0029914708798398923	0.0254657708371164	0.0016532463089050334
16.15496078767072	0.03401714655662876	0.0003958283100567191	0.037117513811293426	0.0004409320177587483	0.0343043368912761	0.0003544030012884422
17.531770521011335	0.035333221857301325	0.001253351131620894	0.03633123396920572	0.0013938448902244154	0.038884545082667525	0.001370582952330987
18.809931158830317	0.0352581665703226	0.00036305666960089193	0.035418931202603664	0.0003945219241880098	0.03858476796736244	0.0004088450904975939
21.147425268811283	0.03546484365359461	0.0005504573607355677	0.035586747661651076	0.0005941447889928251	0.036557668687048274	0.0006033827241470571
23.360291437464976	0.036578020728266394	0.0006088819759623031	0.036669537259096587	0.0006510144644288525	0.03669677571089438	0.0006522075721663034
25.238096942922027	0.0353111956140468	0.0006735134860600856	0.03547086268877426	0.0007207632128667258	0.03547560562425885	0.0007222662680531415

==> n9-k200-i19.dat <==
11.218603379227657	0.024553849917436244	0.0017459653918571	0.040241374204057406	0.0016924819646732163	0.004255319148936157	0.00024187872818612227
13.055964384958322	0.026368378036548932	0.0021298300718067794	0.03268916815368844	0.0019407556726604173	0.006305077246414221	0.0004940280437507992
14.688583665687927	0.03353668812565304	0.0024865002288284367	0.04141770706704241	0.0027257916415753865	0.025284183766115853	0.0016055132870035273
16.15496078767072	0.0328112636266733	0.0003692456924344557	0.03593034815131925	0.0004160846099442753	0.033396824056828596	0.0003365275570994649
17.531770521011335	0.03267694373566395	0.0011094953912656755	0.03360390120104416	0.001232995829179018	0.035698751572831824	0.001211974648644219
18.809931158830317	0.03241298626062554	0.00032565812843171306	0.032620971244896185	0.00035309558324107137	0.035494516444803954	0.0003653682372058057
21.147425268811283	0.03318566598385942	0.0004906216729283658	0.033377600989562155	0.000530548157918694	0.0343049305478013	0.0005385715212441017
23.360291437464976	0.03239197365747748	0.0005388859838902078	0.032400496072061	0.0005747955417348764	0.03242663217233447	0.0005760249659568117
25.238096942922027	0.033054862040798494	0.000633679186394687	0.03305833411236796	0.0006760074177210538	0.03307851939691682	0.0006776309845861759

==> n9-k200-i28.dat <==
11.218603379227657	0.023761237844780132	0.0017452750098417107	0.03887161261661479	0.0015645620112298391	0.004255319148936157	0.00026795124993256764
13.055964384958322	0.03487170433324151	0.002457745205733993	0.044373362694103795	0.002268608020211482	0.010139744109730472	0.000735232096398076
14.688583665687927	0.03181772220162459	0.0025891294243384055	0.03896579531523228	0.002772753123287442	0.023878699836571638	0.0015597960489639464
16.15496078767072	0.03402368605191051	0.0003941566416992087	0.03713550116977788	0.00044181397023721587	0.03431313062029206	0.000350456629137142
17.531770521011335	0.03496432979716043	0.0012122510776550583	0.0359273851710619	0.0013447346844959855	0.03843405498050465	0.001313787356121996
18.809931158830317	0.035071330137468985	0.00035662172150508067	0.035272729584215304	0.000386586419425962	0.03842650394780805	0.00040068215541827533
21.147425268811283	0.03545003578568079	0.0005406989123941903	0.03551791039718043	0.0005823022326847116	0.036496959670783674	0.0005911484591619819
23.360291437464976	0.03581101957055148	0.0005860445292241867	0.035926271395213205	0.0006255229351628866	0.035949211855606775	0.0006267932458501713
25.238096942922027	0.035126707877019506	0.0006597057036176064	0.035218030543822824	0.0007048688247344309	0.035224673894629854	0.0007061856736079197

==> n9-k200-i42.dat <==
11.218603379227657	0.013332517888814139	0.0011799156820541817	0.016215015548645028	0.0007404551719159362	0.0021276595744680786	0.00016710536235459196
13.055964384958322	0.012842503542418462	0.00122849898647186	0.01536220053912449	0.0012030891331718534	0.0033799147032434907	0.00030020960311487674
14.688583665687927	0.016818901884121475	0.0015000530144158822	0.021020070943814077	0.001657940378972294	0.01185037225349555	0.0010431867026110182
16.15496078767072	0.01701838252123701	0.00021173401379639013	0.018570148899353534	0.00023480893769923085	0.017353544840103628	0.00019782406297417122
17.531770521011335	0.017447700934484008	0.0006094491123272756	0.017816986118644927	0.0006627954713669777	0.019086281799682067	0.0006579653061648589
18.809931158830317	0.016791454176797425	0.00017812029423753522	0.016901118972096677	0.00019141340866601355	0.01840786396328275	0.0001982057600233365
21.147425268811283	0.017393074853772304	0.0002771290247170836	0.017493137454249696	0.0002967262323578073	0.01796336427686347	0.0003013396242795382
23.360291437464976	0.01673457071377993	0.0003056091476771429	0.01677296280933441	0.0003254553007618478	0.016788688266922293	0.0003261007382402206
25.238096942922027	0.01757002948162587	0.00037433822524734047	0.017599454392480476	0.0003988924630262848	0.01760439606979502	0.00039966655566462956

==> n9-k200.dat <==
11.218603379227657	0.0028132835912176623	0.00042629751892751225	0.054605360580482674	0.002013325134046542	0.12340425531914853	0.0030066575330882908
13.055964384958322	0.012652255504636724	0.0014421977983852452	0.04822696381791259	0.0030064991195759643	0.1253641089930313	0.004853937222070911
14.688583665687927	0.030923859921129795	0.003403828002484035	0.04666025891225216	0.004508539929455057	0.0989649536952969	0.006568647139124846
16.15496078767072	0.04615444979956447	0.000765797465635916	0.04994010209624676	0.000858569278822071	0.07351205708185381	0.001043256840369623
17.531770521011335	0.05446965703249953	0.00308681486550587	0.053555980697543235	0.00328941135746764	0.06421037369966291	0.003605182952180533
18.809931158830317	0.06512691711108241	0.0010187276054384057	0.0633688666831938	0.0010757469950684884	0.07032901331176254	0.0011347667748365558
21.147425268811283	0.08105456699326241	0.0019432866204610302	0.07883878948081875	0.0020370650586301435	0.08089151190384558	0.002065656877414701
23.360291437464976	0.08798392904157314	0.00234995624278258	0.08599038597185697	0.0024541064744732365	0.08589739686086177	0.002454224424739329
25.238096942922027	0.10053853426920403	0.0029475593762591334	0.0982019172750219	0.0030763122957816326	0.09803701507707946	0.0030759387945060988

==> p120-scatter.dat <==
0.09028905812980363	0.08798403997316058
0.034206456530133954	0.03208707870661717
0.032984797368343144	0.030901553653343884
0.032984797368343935	0.030657908699182796
0.02530258109936575	0.02399357803194506
0.017103228265067143	0.015603856386687624
0.034206456530134204	0.03212747247533335
0.017103228265066862	0.016290229869396686
0.017103228265067005	0.017459405063903904
0.034206456530134384	0.03429110378537701
0.03420645653013431	0.03657848108529721
0.03420645653013393	0.03943553875830196
0.03420645653013415	0.036950680811324875
0.017103228265067022	0.016904151036789425
0.018056358509127575	0.017576739344460426
0.008551614132533528	0.008120109268350231
0.017103228265067095	0.017551413092646316
0.03298479736834386	0.03240029070690057
0.032984797368343595	0.03239227607025053
0.03298479736834343	0.03452897820115007
0.017103228265067064	0.016610174164466116
0.009028179254563857	0.008759997858489087
0.015903384445451314	0.016547980584061837
0.007951692222725713	0.007415462414079088
0.008551614132533523	0.008400300965635482
0.00264839347003571	0.0024172144136507855
0.017103228265067112	0.01638544375279911
0.0342064565301341	0.03581132006515579
0.008551614132533563	0.008535908617754088
0.03420645653013402	0.03340244087362104
0.017103228265067057	0.016077361119971736
0.01710322826506703	0.016511113255471672
0.017103228265067	0.016395061316779154
0.0342064565301341	0.035382376711645874
0.008551614132533514	0.00803900114545187
0.009028179254563822	0.009247287766811262
0.017103228265067077	0.02081561430747288
0.008551614132533532	0.009275178702353386
0.009028179254563768	0.00982081516548782
0.017103228265066994	0.017834810644591578
0.008551614132533532	0.008022651286685797
0.017103228265067057	0.01673456132527467
0.008551614132533523	0.00938129249159986
0.00902817925456383	0.00937039258575581
0.009394644809136354	0.009128671144390732
0.009028179254563852	0.009698030932009273
0.01710322826506713	0.01620783940463432
0.004514089627281915	0.004611301342964576
0.004697322404568148	0.005137702678138924
0.0007126345110444612	0.0006245004877707865
0.00044981620286401033	0.0004295845244419168
0.0028505380441778538	0.0031337229301639825

==> q6-n10.dat <==
-1.000000000000000000e+00 4.136196254516818493e-01
0.000000000000000000e+00 2.617487210335373571e-01
1.000000000000000000e+00 5.079369462590587192e-01


==> q6-n11.dat <==
-2.000000000000000000e+00 3.638933462685723930e-01
-1.000000000000000000e+00 4.073636941620146779e-01
0.000000000000000000e+00 2.409065851865336005e-01
1.000000000000000000e+00 4.458084866222457587e-01
2.000000000000000000e+00 4.703548750927946109e-01


==> q6-n12.dat <==
-2.000000000000000000e+00 3.316120904154692406e-01
-1.000000000000000000e+00 3.639544715765769545e-01
0.000000000000000000e+00 2.330783729541042182e-01
1.000000000000000000e+00 4.249287034453696488e-01
2.000000000000000000e+00 4.513352440851852165e-01
3.000000000000000000e+00 4.676835256100303484e-01


==> q6-n13.dat <==
-2.000000000000000000e+00 3.072824123220809778e-01
-1.000000000000000000e+00 3.370807094664481918e-01
0.000000000000000000e+00 2.287687328851202295e-01
1.000000000000000000e+00 3.879357895142268031e-01
2.000000000000000000e+00 4.386793840602434269e-01
3.000000000000000000e+00 4.711212408632324822e-01


==> q6-n14.dat <==
-3.000000000000000000e+00 4.301112831527403313e-01
-2.000000000000000000e+00 2.955682268777790056e-01
-1.000000000000000000e+00 3.180706926470976970e-01
0.000000000000000000e+00 2.282628625089966889e-01
1.000000000000000000e+00 3.557048486695804645e-01
2.000000000000000000e+00 4.223903697319749129e-01
3.000000000000000000e+00 4.388519349517030488e-01
4.000000000000000000e+00 4.600971601049114179e-01


==> q6-n15.dat <==
2.000000000000000000e+00 4.029753833837411703e-01
3.000000000000000000e+00 4.194553067332089658e-01
4.000000000000000000e+00 4.303178702114279774e-01
5.000000000000000000e+00 4.978354974153429979e-01


==> q6-n16.dat <==
3.000000000000000000e+00 4.051118988511835939e-01
4.000000000000000000e+00 4.156932888333598752e-01
5.000000000000000000e+00 4.372004022919797062e-01
6.000000000000000000e+00 5.054425020302978355e-01


==> q6-n17.dat <==
4.000000000000000000e+00 4.039741124092796620e-01
5.000000000000000000e+00 4.217144408566504965e-01
6.000000000000000000e+00 4.597288986089830276e-01
7.000000000000000000e+00 5.154534494015249324e-01


==> q6-n18.dat <==
5.000000000000000000e+00 4.068343246306604377e-01
6.000000000000000000e+00 4.372092571699789376e-01
7.000000000000000000e+00 4.691884277362022293e-01
8.000000000000000000e+00 5.040057017444402598e-01


==> q6-n19.dat <==
6.000000000000000000e+00 4.181821216887496306e-01
7.000000000000000000e+00 4.515871417304362367e-01
8.000000000000000000e+00 4.756102019787754043e-01
9.000000000000000000e+00 4.859463339501303714e-01

